Observing Flare Stars Below 100 MHz with the LWA

We observed the flare stars AD Leonis, Wolf 424, EQ Pegasi, EV Lacertae, and UV Ceti for nearly 135 hours. These stars were observed between 63 and 83 MHz using the interferometry mode of the Long Wavelength Array. Given that emission from flare stars is typically circularly polarized, we used the condition that any significant detection present in Stokes I must also be present in Stokes V at the same time in order for us to consider it a possible flare. Following this, we made one marginal flare detection for the star EQ Pegasi. This flare had a flux density of 5.91 Jy in Stokes I and 5.13 Jy in Stokes V, corresponding to a brightness temperature $1.75 \times 10^{16}(r/r_*)^{-2}$ K.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
